neBEM: A GPU-accelerated Electrostatic Field Solver

Accurate electric field estimation is critical for the design and optimization of Micro Pattern Gaseous Detectors (MPGDs). The nearly exact Boundary Element Method (neBEM) offers high precision field computation but is limited by long CPU runtime arising from its complex analytical formulations. This work presents a comprehensive optimization of the neBEM solver, focusing on a hybrid hardware acceleration strategy using OpenMP for multi-core CPUs and GPU acceleration using NVIDIA's CUDA. A key contribution is the new implementation of a dynamic space charge calculation, which has also been designed to be accelerated by CUDA. This primary acceleration is complemented by enhanced algorithmic optimizations to reduce the complexity of the problem. The proposed implementation achieves substantial speedups while preserving inherent accuracy of the solver. Simulations on staggered thick Gas Electron Multiplier geometries demonstrate agreement with other commercially available field solvers, verifying the fidelity of accelerated neBEM. Benchmarking tests show a significant speedup, enabling rapid yet precise simulations for complex MPGD configurations. These improvements make GPU-accelerated neBEM a practical tool for large-scale detector simulation.

==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



